Spiking Neural Belief Propagation Decoder for LDPC Codes with Small Variable Node Degrees

Spiking neural networks (SNNs) promise energy-efficient data processing by imitating the event-based behavior of biological neurons. In previous work, we introduced the enlarge-likelihood-each-notable-amplitude spiking-neural-network (ELENA-SNN) decoder, a novel decoding algorithm for low-density parity-check (LDPC) codes. The decoder integrates SNNs into belief propagation (BP) decoding by approximating the check node (CN) update equation using SNNs. However, when decoding LDPC codes with a small variable node(VN) degree, the approximation gets too rough, and the ELENA-SNN decoder does not yield good results. This paper introduces the multi-level ELENA-SNN (ML-ELENA-SNN) decoder, which is an extension of the ELENA-SNN decoder. Instead of a single SNN approximating the CN update, multiple SNNs are applied in parallel, resulting in a higher resolution and higher dynamic range of the exchanged messages. We show that the ML-ELENA-SNN decoder performs similarly to the ubiquitous normalized min-sum decoder for the (38400, 30720) regular LDPC code with a VN degree of dv = 3 and a CN degree of dc = 15.

==> figures/38400-30720_20Iter.txt <==
ebn0 spa ms nms elena mlelena4 mlelena8_10 mlelena8_28 mlelena8_30 mlelena16 mlelena16nflc
2.5 0.0229847604 0.0322276417 0.0250718312 0.03396557 0.0271173438 0.0293892188 0.0270231771 0.0269438021 0.0268768646 0.026895599 
2.6 0.0158476875 0.0282629437 0.0194639083 0.03115297 0.0224901563 0.0255403281 0.021695625 0.0217121875 0.0217491927 0.0216273854 
2.7 0.00617323958 0.0238078521 0.0118356229 0.02842906 0.0156185937 0.021054875 0.014314375 0.0145930208 0.0145787813 0.014216 
2.8000000000000003 0.00068360625 0.0178587979 0.00350602083 0.02574411 0.00742104167 0.0150859219 0.00480734375 0.00508046875 0.00493048438 0.00481971875 
2.9000000000000004 1.28655625e-05 0.00865738296 0.000257983125 0.02315406 0.00155890625 0.00667819271 0.000413802083 0.000608177083 0.0004371875 0.000381010417 
3.0000000000000004 4.46041667e-08 0.00135864185 2.67895833e-06 0.02036865 0.000167010417 0.000924259896 6.27708333e-06 5.62552083e-06 5.09614583e-06 4.79796875e-06 
3.1000000000000005 6.25e-11 3.65438958e-05 4.27083333e-09 0.01779297 6.06614583e-05 1.84588542e-05 1.70833333e-07 6.5625e-08 3.59375e-09 8.22916667e-09 
3.2000000000000006 0.0 1.154375e-07 0.0 0.01520219 4.5921875e-05 4.01041667e-08 1.23958333e-07 2.33333333e-08 2.08333333e-10 2.08333333e-10 
3.3000000000000007 0.0 7.08333333e-11 0.0 0.01254542 3.70104167e-05 2.08333333e-10 7.29166667e-08 1.49479167e-08 0.0 0.0 
3.400000000000001 0.0 0.0 0.0 0.01046115 2.9171875e-05 0.0 5.05208333e-08 1.1875e-08 0.0 0.0 
3.500000000000001 0.0 0.0 0.0 0.00844714 2.35208333e-05 0.0 3.17708333e-08 7.29166667e-09 0.0 0.0 


==> figures/FG_273-191_20Iter.txt <==
ebn0 spa ms nms elena mlelena16
0.0 0.116175994 0.172752216 0.130227692 0.124844293 0.121810579 
0.1 0.112974212 0.170811296 0.127350623 0.121950681 0.118602462 
0.2 0.10964895 0.16883646 0.124031941 0.118588063 0.115202344 
0.30000000000000004 0.106135242 0.166886345 0.120167033 0.115107749 0.111589626 
0.4 0.102372497 0.164914623 0.116547692 0.111980314 0.107767853 
0.5 0.0983482227 0.16293706 0.112845128 0.108146283 0.103781538 
0.6000000000000001 0.0939957201 0.160905987 0.108574359 0.104380209 0.0996330256 
0.7000000000000001 0.0892644897 0.158888042 0.104581685 0.100177696 0.0949058755 
0.8 0.0842823759 0.156750157 0.0994347253 0.0960078534 0.089896 
0.9 0.0787063092 0.154519141 0.0933934066 0.091401466 0.0842584615 
1.0 0.0730375871 0.152130589 0.0881095971 0.0859165445 0.0789894212 
1.1 0.0669553354 0.149559632 0.0823841758 0.0805009424 0.0727208205 
1.2000000000000002 0.0605997518 0.146702036 0.0758464469 0.0748015707 0.0666124835 
1.3 0.0541778803 0.143521324 0.0695282051 0.0681202094 0.0598630916 
1.4000000000000001 0.0478339866 0.139946163 0.0617787546 0.062006178 0.0531282051 
1.5 0.0417112894 0.135876045 0.0539871062 0.0557209424 0.0465141392 
1.6 0.0357357599 0.131209195 0.0471328938 0.0491596859 0.0401629304 
1.7000000000000002 0.0302005168 0.125923768 0.0405714286 0.0427315183 0.0338070623 
1.8 0.0251954775 0.119944781 0.034065641 0.0362655497 0.0279391648 
1.9000000000000001 0.0207660794 0.113324247 0.0276046886 0.0302879581 0.0225409231 
2.0 0.0167979188 0.105949178 0.0225769963 0.0245518325 0.0179497143 
2.1 0.0134977289 0.0979104191 0.0176451282 0.0199482723 0.0139566886 
2.2 0.010801374 0.0894080475 0.0133075458 0.0153648168 0.0104220073 
2.3000000000000003 0.00847428665 0.0804579705 0.0098159707 0.0117875445 0.00759651282 
2.4000000000000004 0.00670165569 0.0713512227 0.00717626374 0.00877079058 0.00551296703 
2.5 0.00515769655 0.0622167028 0.00491340659 0.00630443979 0.00384782418 
2.6 0.00396660343 0.0532585271 0.00358124542 0.0044652199 0.00249432967 
2.7 0.00304179313 0.0447555073 0.00249054945 0.00305641361 0.00171569231 
2.8000000000000003 0.00226480374 0.0368483514 0.00164512821 0.00203126702 0.00106388278 
2.9000000000000004 0.0017021466 0.029712582 0.00097025641 0.00131959686 0.000673172161 
3.0 0.00123439787 0.0233822949 0.000579411575 0.000819230366 0.000397300513 
3.1 0.000915163604 0.0180224944 0.000344042784 0.000503057592 0.000229653333 
3.2 0.000621361251 0.013533853 0.00019704381 0.000294204188 0.00013011956 
3.3000000000000003 0.000436387432 0.0098977033 0.00011089348 0.000163937173 7.00691575e-05 
3.4000000000000004 0.000294003286 0.0070620589 6.09072527e-05 9.67382199e-05 3.76700366e-05 
3.5 0.000199234288 0.00490859058 3.21471062e-05 5.14240838e-05 1.9258022e-05 
3.6 0.00013028142 0.00330681587 1.59226374e-05 2.64921466e-05 9.46754579e-06 
3.7 8.1539918e-05 0.002168115 7.97948718e-06 1.41722513e-05 4.92249084e-06 
3.8000000000000003 5.07041877e-05 0.00138756703 3.83238095e-06 7.03560209e-06 2.36336996e-06 
3.9000000000000004 3.08108647e-05 0.000852443569 1.68087912e-06 3.43664921e-06 1.00014652e-06 
4.0 1.81479063e-05 0.000511061749 9.06080586e-07 1.85863874e-06 5.23663004e-07 
4.1000000000000005 1.0236163235e-05 0.000296850427 4.74725275e-07 8.16230366e-07 2.04835165e-07 
4.2 5.7946899700000004e-06 0.000164928948 2.02783883e-07 4.48167539e-07 6.38827839e-08 
4.3 2.94483937e-06 8.99300721e-05 8.26373626e-08 2.08376963e-07 2.63736264e-08 
4.4 1.678010565e-06 4.63343313e-05 2.22710623e-08 5.7591623e-08 1.17216117e-08 
4.5 8.074046884999999e-07 2.49281984e-05 1.05494505e-08 0.0 4.68864469e-09 
4.6000000000000005 3.7490652e-07 1.18638745e-05 0.0 0.0 0.0 
4.7 1.514585005e-07 5.69783106e-06 0.0 0.0 0.0 
4.800000000000001 6.058339785e-08 2.731488505e-06 0.0 0.0 0.0 
4.9 2.76738978e-08 1.022999301e-06 0.0 0.0 0.0 
5.0 1.02842188e-08 5.086013744999999e-07 0.0 0.0 0.0 


==> figures/Threshold_Sweep.txt <==
TH Elena MLElena4 MLElena8_10 MLElena8_28 MLElena8_30 MLElena16
0.1 0.03889906 0.03457763 0.0758739 0.02955708 0.0256509875 0.02079156 
0.2 0.03747352 0.02950517 0.07676844 0.0207595 0.0152694146 0.00894419 
0.30000000000000004 0.03605819 0.02489206 0.07662054 0.01268719 0.00436671458 0.00787827 
0.4 0.03471358 0.02058408 0.0761304 0.00715398 0.000458283333 0.00695642 
0.5 0.03336542 0.01677987 0.07574079 0.00558456 5.9275e-05 0.00561362 
0.6 0.03215502 0.0128501 0.07543927 0.00486354 1.47583333e-05 0.00499827 
0.7000000000000001 0.03103663 0.0097564 0.07516925 0.00495548 7.74375e-06 0.00501296 
0.8 0.02992933 0.00799848 0.07508806 0.00524098 5.81041667e-06 0.00500963 
0.9 0.02903331 0.00772498 0.07491594 0.0060786 8.05208333e-06 0.00608031 
1.0 0.02813194 0.00826098 0.07494335 0.00725856 1.25e-05 0.00736627 
1.1 0.0273215 0.00938992 0.07498985 0.0088406 4.010625e-05 0.00903633 
1.2000000000000002 0.02667577 0.01123469 0.07502623 0.01108083 8.60770833e-05 0.01146004 
1.3000000000000003 0.02623567 0.0134456 0.07516946 0.01361421 0.00023871875 0.01337223 
1.4000000000000001 0.02590979 0.01581315 0.07533779 0.01568044 0.000714354167 0.01584977 
1.5000000000000002 0.02572725 0.01809975 0.07536454 0.01789494 0.00181414792 0.01812796 
1.6 0.02566613 0.02005125 0.07557429 0.01979 0.004112225 0.01983904 
1.7000000000000002 0.02585856 0.02168158 0.07579135 0.02156892 0.00753813125 0.021592 
1.8000000000000003 0.02632098 0.0231585 0.07602433 0.02301523 0.0112739437 0.02292467 
1.9000000000000001 0.02669377 0.02435419 0.07614569 0.02453008 0.0145332729 0.0244265 
2.0 0.02726285 0.02563113 0.07635904 0.0257501 0.0170874813 0.02572977 
2.1 0.02793317 0.02688569 0.0764786 0.0268759 0.019162625 0.02692465 
2.2 0.02872102 0.02811229 0.07679752 0.02804469 0.0208777042 0.02806019 
2.3000000000000003 0.02959994 0.0290939 0.07685308 0.02917717 0.0224255125 0.02921929 
2.4000000000000004 0.03042008 0.03008435 0.07705179 0.03013512 0.0238131708 0.03012242 
2.5000000000000004 0.0313025 0.03122263 0.07719179 0.03121473 0.0250772604 0.03107819 
2.6 0.03218827 0.03212902 0.07737846 0.03213958 0.02622895 0.03207419 
2.7 0.0329944 0.03291115 0.07751069 0.0329121 0.0273193333 0.03289292 
2.8000000000000003 0.03371733 0.03373692 0.07759233 0.03373758 0.0283277 0.03370002 
2.9000000000000004 0.03446913 0.03449879 0.07763244 0.03451496 0.0292703604 0.03450935 
3.0000000000000004 0.03516621 0.03521452 0.07762681 0.0351844 0.0301292292 0.03514579 
3.1 0.03583477 0.03585017 0.07770262 0.03583725 0.0309401292 0.03580458 
3.2 0.03638363 0.03641492 0.07781025 0.0364306 0.0316550667 0.03634967 
3.3000000000000003 0.03691706 0.03692098 0.07777779 0.03693596 0.0323230333 0.03688946 
3.4000000000000004 0.03742977 0.03742363 0.07783456 0.03740977 0.0329289167 0.03742342 
3.5000000000000004 0.03781967 0.03782654 0.0778301 0.03787212 0.0334639875 0.03781156 
3.6 0.03826942 0.03822198 0.07786008 0.03822688 0.0339438979 0.03821221 
3.7 0.03849321 0.03850242 0.07777088 0.03859304 0.0343700188 0.03856646 
3.8000000000000003 0.03883013 0.03880346 0.07791017 0.03884912 0.0347435667 0.03882556 
3.9000000000000004 0.03905052 0.03909456 0.07786442 0.03907221 0.0350694125 0.03904642 
4.0 0.03930787 0.03931617 0.0778821 0.03929063 0.0353793833 0.0393079 

